DeepTreeGANv2: Iterative Pooling of Point Clouds

In High Energy Physics, detailed and time-consuming simulations are used for particle interactions with detectors. To bypass these simulations with a generative model, the generation of large point clouds in a short time is required, while the complex dependencies between the particles must be correctly modelled. Particle showers are inherently tree-based processes, as each particle is produced by the decay or detector interaction of a particle of the previous generation. In this work, we present a significant extension to DeepTreeGAN, featuring a critic, that is able to aggregate such point clouds iteratively in a tree-based manner. We show that this model can reproduce complex distributions, and we evaluate its performance on the public JetNet 150 dataset.

==> template/Review.txt <==
Reviewer #9
Solid presentation and useful references to related work, even though some of the references not working/containing links in the pdf. Discussion of the results and explanation of the comparison in Table1 too brief and should be expanded to give a better picture of the overall status w.r.t. related approaches.

Reviewer #10
However, the paper's language could be enhanced to improve readability. Additionally, it lacks a clear exposition of the motivation behind utilizing bipartite attention pooling. While it offers comprehensive explanations of the task, dataset, and the achieved results, it overlooks a detailed description of the evaluation metrics.

The results illustrate that the performance of the DeepTreeGAN model is on par with other models such as EPiC-GAN and MDMA, particularly when applied to the top quark dataset. In conclusion, this manuscript provides a valuable illustration of applying novel machine learning techniques to solve physics problems. It should be considered for publication after incorporating the missing descriptions.



Specific Comments:
Sec 2
Sec 2.2, first paragraph
- The critic used for this study could be explain more clearly rather than writing several lines on common recipies.
- The approach used in this study appears to align more closely with the second method, but this should be explicitly stated
- Begin by providing a comprehensive description of the critic's structure before delving into individual concepts.

The advantage or motivation of the iterative downscaling is not well explained.


Minor comments

Including a high-level summary of the tree-GAN with relevant concepts will enhance the manuscript and make it easier to read for non-expert readers.
L57-59 "branching" is mentioned for the first time without any reference or description. Add a line to explain what is branching in this context.
How does the proposed "Bipartite Attention Pool" satisfy this criterion?

L 95 "Note, ... the following layers" --> Not very clear. What do you exactly mean? Inform what?
L 97 "For the following description of the Embedding Layer .." --> Where do you define embedding layer?

Figure 2: Axis title of the ratio plot is missing.

As an “intermediate layer” --> the context is not very clear. “intermediate layer” is not introduced anywhere in the document. Add more context to it.

Sec 2.4 (Preprocessing & Postprocessing) can come before sec 2.3 (Training)
L133 "Through its significant advantages" - This phrase is vague. It would be better to specify what "significant advantages" are being referred to.


